Consumer INS Coupled with Carrier Phase Measurements for GNSS Spoofing Detection

Global Navigation Satellite Systems enable precise localization and timing even for highly mobile devices, but legacy implementations provide only limited support for the new generation of security-enhanced signals. Inertial Measurement Units have proved successful in augmenting the accuracy and robustness of the GNSS-provided navigation solution, but effective navigation based on inertial techniques in denied contexts requires high-end sensors. However, commercially available mobile devices usually embed a much lower-grade inertial system. To counteract an attacker transmitting all the adversarial signals from a single antenna, we exploit carrier phase-based observations coupled with a low-end inertial sensor to identify spoofing and meaconing. By short-time integration with an inertial platform, which tracks the displacement of the GNSS antenna, the high-frequency movement at the receiver is correlated with the variation in the carrier phase. In this way, we identify legitimate transmitters, based on their geometrical diversity with respect to the antenna system movement. We introduce a platform designed to effectively compare different tiers of commercial INS platforms with a GNSS receiver. By characterizing different inertial sensors, we show that simple MEMS INS perform as well as high-end industrial-grade sensors. Sensors traditionally considered unsuited for navigation purposes offer great performance at the short integration times used to evaluate the carrier phase information consistency against the high-frequency movement. Results from laboratory evaluation and through field tests at Jammertest 2024 show that the detector is up to 90% accurate in correctly identifying spoofing (or the lack of it), without any modification to the receiver structure, and with mass-production grade INS typical for mobile phones.

==> README.txt <==
Revision: 2023-09-25

This file is provided for authors preparing ION conference papers.
